Topological Entropy of Quantum Hall States in Rotating Bose Gases

Through exact numerical diagonalization, the von Neumann entropy is calculated for the Laughlin and Pfaffian quantum Hall states in rotating interacting Bose gases at zero temperature in the lowest Landau level limit. The particles comprising the states are indistinguishable, so the required spatial bipartitioning is effected by tracing over a subset of single-particle orbitals. The topological entropy is then extracted through a finite-size scaling analysis. The results for the Laughlin and the Pfaffian states agree with the expected values of $\ln\sqrt{2}$ and $\ln\sqrt{4}$, respectively.

==> reply.txt <==
Dear Editors,

   Please find enclosed our revised manuscript.  Following a careful
consideration of both the referee's comments, we have made a few changes
to the manuscript and feel that it is now suitable for publication in
your journal.    The first referee liked the paper very much and
wholeheartedly recommended that it be published, so we now focus our
attention on the comments of the second referee's comments.

The main point of contention is that the second referee does not find
our analysis of the Pfaffian case convincing.  Ideally, the same
finite-size scaling analysis that was made for the Laughlin state should
be done on the Pfaffian data.  However, given the amount of scatter
present in our Pfaffian data, such an analysis was impossible.  In light
of this reality, we pursued many alternative analysis options.  As
suggested by the second referee, one of these possibilities  consists of
solely looking at the largest Pfaffian system size (corresponding to 13
particles), and directly fitting these results instead of the aggregate
ones.   While this option was considered, there were not enough data
points to allow an appropriate analysis, and for this reason we feel
that better statistics could be obtained by using the totality of the
results.  This unfortunately requires the assumption that each data
point be treated as equally valid, because we have no previously
validated theory for choosing a particular bias. 

In order to re-assess the error in the numerical results for the
Pfaffian, we carried out the exact same analysis for the Laughlin state.
In this way we were able to estimate the systematic shift of the
numerical data from the extrapolated data believed to represent the
thermodynamic limit. Under the assumption that the systematic shift
would be similar for the Laughlin and Pfaffian results, we adjusted the
uncertainty on our Pfaffian result accordingly. 

We agree with the second referee that the results for the Pfaffian are
not as nice as we would like them to be. There is indeed much scatter in
the data, which is a feature of exact diagonalization studies of this
state that has been noted several times in the literature.
Unfortunately, the exact diagonalization approach used in the present
work is one of the few methods available for the numerical investigation
of quantum Hall states in these systems, and for computer memory reasons
we are unable to extend the calculations to larger systems. Results from
the available data have been inferred to the best of our abilities. That
said, we agree that it is not possible to unequivocally identify the
Pfaffian state from the data, and the discussion and conclusions in the
manuscript have been modified accordingly.

While our conclusion has changed slightly, in this manuscript we present
results of the first calculation of the topological entropy for bosonic
quantum Hall states, and they are generally consistent with
expectations.  As such, we believe that these results should be
published.

Best Regards, 

Alexis Morris and David Feder

Itemized list of changes:
-----------------------------

- Fixed the typographical error that was pointed out by the first
referee.

- Modified Fig. 3 so that both fitting procedures to obtain the
topological entropy of the Laughlin state are depicted.  The caption of
Figs. 2 and 3 were modified accordingly.

- Modified the Pfaffian discussion paragraph (third last) to include a
better discussion of the error.  

- Modified the conclusion so that it includes a caution to the reader
that an unambigous idenfication of the state at filling factor 1 by the
Pfaffian wavefunction is not possible.  

- Added the references that were suggested by the second referee, as
well as Ref. 29 (Iblisdir, Latorre, Orus, PRL 98 060402, 2008)



